Entanglement and Quaternions: The graphical calculus ZQ

Graphical calculi are vital tools for representing and reasoning about quantum circuits and processes. Some are not only graphically intuitive but also logically complete. The best known of these is the ZX-calculus, which is an industry candidate for an Intermediate Representation; a language that sits between the algorithm designer's intent and the quantum hardware's gate instructions. The ZX calculus, built from generalised Z and X rotations, has difficulty reasoning about arbitrary rotations. This contrasts with the cross-hardware compiler TriQ which uses these arbitrary rotations to exploit hardware efficiencies. In this paper we introduce the graphical calculus ZQ, which uses quaternions to represent these arbitrary rotations, similar to TriQ, and the phase-free Z spider to represent entanglement, similar to ZX. We show that this calculus is sound and complete for qubit quantum computing, while also showing that a fully spider-based representation would have been impossible. This new calculus extends the zoo of qubit graphical calculi, each with different strengths, and we hope it will provide a common language for the optimisation procedures of both ZX and TriQ.

==> figures/ZQ/Q_C_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=none] (4) at (0, -1.25) {};
		\node [style=white] (5) at (0, 0) {$(\alpha, \hat n) \comp (\beta, \hat m)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4.center);
		\draw (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/Q_E_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (0, 0.5) {$v_1$};
		\node [style=ZH] (1) at (0, -0.5) {$v_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_alpha_H_beta3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {$H$};
		\node [style=smallZ] (9) at (0, 1.5) {};
		\node [style=smallZ] (11) at (0, -1.5) {};
		\node [style=qn] (12) at (0, 1) {$\alpha,z$};
		\node [style=qn] (13) at (0, -1) {$\beta,z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_alpha_H_beta4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {$(\alpha,z) \times H \times (\beta, z)$};
		\node [style=smallZ] (9) at (0, 0.75) {};
		\node [style=smallZ] (11) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_l3_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {q};
		\node [style=smallZ] (8) at (0, 0.5) {};
		\node [style=smallZ] (9) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7.center);
		\draw (7.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (0) at (0, -0.25) {$q_2$};
		\node [style=qn] (1) at (0, 0.25) {$q_1$};
		\node [style=none] (2) at (0, 0.75) {};
		\node [style=none] (3) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_pigamma2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {$H$};
		\node [style=Z] (9) at (0, 1) {};
		\node [style=Z] (11) at (0, -1) {};
		\node [style=qn] (12) at (0, 0.5) {$\pi, z$};
		\node [style=qn] (13) at (0, -0.5) {$\gamma,z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_pigamma3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {$(k) \times H \times (\cos \frac{\gamma}{2} + k \sin \frac{\gamma}{2})$};
		\node [style=Z] (9) at (0, 0.75) {};
		\node [style=Z] (11) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_rgbb2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (0) at (0, 0) {$(\beta,z) \times H \times (-\beta , z)$};
		\node [style=Z] (3) at (0, 0.5) {};
		\node [style=Z] (6) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/CoSyExample_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.5) {};
		\node [style=gn] (2) at (0, 1.5) {};
		\node [style=rn] (3) at (0, 1) {$\piby{2}$};
		\node [style=none] (4) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/Copy2_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.5) {};
		\node [style=none] (4) at (-0.5, 0) {};
		\node [style=none] (5) at (0.5, 0) {};
		\node [style=rn] (6) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4.center);
		\draw (0.center) to (5.center);
		\draw (6.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/Copy2_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.5, 0) {};
		\node [style=none] (5) at (0.5, 0) {};
		\node [style=rn] (6) at (-0.5, 0.5) {};
		\node [style=rn] (7) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (4.center);
		\draw (7.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/HH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style=h] (2) at (0, 0.5) {};
		\node [style=h] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/gen_comm_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1, 0) {};
		\node [style=none] (r) at (2, 0) {};
		\node [style=gn] (0) at (0, 0) {$\alpha$};
		\node [style=rn] (1) at (1, 0) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (l.center) to (r.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZX/gen_comm_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1, 0) {};
		\node [style=none] (r) at (2, 0) {};
		\node [style=gn] (0) at (1, 0) {$\delta$};
		\node [style=rn] (1) at (0, 0) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (l.center) to (r.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/circuit/CNOT.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -0.5) {};
		\node [style=none] (1) at (-0.5, 0.5) {};
		\node [style=none] (2) at (0.5, 0.5) {};
		\node [style=none] (3) at (0.5, -0.5) {};
		\node [style=CNOTcross] (4) at (0.5, 0) {};
		\node [style=CNOTblack] (5) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (5);
		\draw (5) to (0.center);
		\draw (5) to (4.center);
		\draw (4.center) to (2.center);
		\draw (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wire/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.50] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wire/cupt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.50] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wire/hedge.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 0.75) {};
		\node [style=none] (7) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wire/single.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 0.25) {};
		\node [style=none] (7) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wire/snakem.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -1) {};
		\node [style=none] (5) at (-0.5, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wire/vertical.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0) {f};
		\node [style=none] (4) at (0, 0.5) {};
		\node [style=white] (5) at (0, -0.5) {g};
		\node [style=none] (6) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (0);
		\draw (0) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

